Explaining the Relationship between Internet and Democracy in Partly Free Countries Using Machine Learning Models

Previous studies have offered a variety of explanations on the relationship between democracy and the internet. However, most of these studies concentrate on regions, specific states or authoritarian regimes. No study has investigated the influence of the internet in partly free countries defined by the Freedom House. Moreover, very little is known about the effects of online censorship on the development, stagnation, or decline of democracy. Drawing upon the International Telecommunication Union, Freedom House, and World Bank databases and using machine learning methods, this study sheds new light on the effects of the internet on democratization in partly free countries. The findings suggest that internet penetration and online censorship both have a negative impact on democracy scores and the internet's effect on democracy scores is conditioned by online censorship. Moreover, results from random forest suggest that online censorship is the most important variable followed by governance index and education on democracy scores. The comparison of the various machine learning models reveals that the best predicting model is the 175-tree random forest model which has 92% accuracy. Also, this study might help "IT professionals" to see their important role not only in the technical fields but also in society in terms of democratization and how close IT is to social sciences.

==> FourPeriodWordsv2.csv <==
Variable (N=130),Mean,StdDev
Freedom House Aggregate Scores,50.73,11.96
Internet Penetration,41.28,21.65
Online Censorship,43.06,11.68
GDP Per Capita,6343.02,10267.84
GDP Per Capita Growth ,1.74,2.76
Unemployment,7.43,4.29
For. Direct Investment (% of GDP),3.91,4.83
Inflation,11.37,33.37
Military Expenditure (% of GDP),2.13,1.2
Gov. Exp. on Education (%of GDP),4.03,1.36
Life Expectancy,71.14,6.7
Number of Infant Deaths,55904.98,121497.3
Population Growth Annual (%),1.65,1.2
Urban Population (%Total),56.18,23.34
Urban Population Growth,2.31,1.52
 Female population  (% of Total),50.42,1.39
Voice and Accountability,-0.04,0.41
Political Stability,-0.8,0.81
Government Effectiveness,-0.23,0.71
Regularity Quality,-0.23,0.81
Rule of Law,-0.41,0.7
Control of Corruption,-0.48,0.71
Governance Index,-2.14,3.36


==> descriptive.csv <==
Variable,Obs,Mean,StdDev,Min,Max
Freedom House Aggregate Scores,130,50.73,11.96,25,79
Internet Penetration,130,41.28,21.65,5.05,84.45
Online Censorship,130,43.06,11.68,24,71
GDP Per Capita,130,6343.02,10267.84,493.82,56740.75
GDP Per Capita Growth ,130,1.74,2.76,-9.44,8.72
Unemployment,130,7.43,4.29,0.49,18.26
For. Direct Investment (% of GDP),130,3.91,4.83,-1.39,28.02
Inflation,130,11.37,33.37,-3.75,254.95
Military Expenditure (% of GDP),130,2.13,1.2,0.41,5.17
Gov. Exp. on Education (%of GDP),130,4.03,1.36,1.54,6.78
Life Expectancy,130,71.14,6.7,52.23,82.9
Number of Infant Deaths,130,55904.98,121497.3,109,552981
Population Growth Annual (%),130,1.65,1.2,-1.54,6.57
Urban Population (%Total),130,56.18,23.34,15.97,100
Urban Population Growth,130,2.31,1.52,-1.52,6.74
 Female population  (% of Total),130,50.42,1.39,47.65,53.8
Voice and Accountability,128,-0.04,0.41,-1.39,0.3
Political Stability,130,-0.8,0.81,-2.6,1.62
Government Effectiveness,130,-0.23,0.71,-1.4,2.24
Regularity Quality,130,-0.23,0.81,-2,2.26
Rule of Law,130,-0.41,0.7,-2.26,1.83
Control of Corruption,130,-0.48,0.71,-1.4,2.13
Governance Index,130,-2.14,3.36,-8.23,9.91

